Deep Grey-Box Modeling With Adaptive Data-Driven Models Toward Trustworthy Estimation of Theory-Driven Models

The combination of deep neural nets and theory-driven models, which we call deep grey-box modeling, can be inherently interpretable to some extent thanks to the theory backbone. Deep grey-box models are usually learned with a regularized risk minimization to prevent a theory-driven part from being overwritten and ignored by a deep neural net. However, an estimation of the theory-driven part obtained by uncritically optimizing a regularizer can hardly be trustworthy when we are not sure what regularizer is suitable for the given data, which may harm the interpretability. Toward a trustworthy estimation of the theory-driven part, we should analyze regularizers' behavior to compare different candidates and to justify a specific choice. In this paper, we present a framework that enables us to analyze a regularizer's behavior empirically with a slight change in the neural net's architecture and the training objective.

==> plots_new/pendulum_Rmap.txt <==
thT normD abs_dotTD nrmse_prc
8.000000000000000000e+00 3.135927093290919565e+00 3.977309465408325195e+00 2.981224097311496735e-01
8.039999999999999147e+00 3.132176969758454277e+00 3.912279367446899414e+00 2.941682469099760056e-01
8.080000000000000071e+00 3.128499474914223644e+00 3.846864700317382812e+00 2.905399072915315628e-01
8.119999999999999218e+00 3.124845729834692776e+00 3.780732631683349609e+00 2.871189732104539871e-01
8.160000000000000142e+00 3.121200235051829974e+00 3.713819503784179688e+00 2.837945008650422096e-01
8.199999999999999289e+00 3.117597739393723089e+00 3.646172761917114258e+00 2.805241616442799568e-01
8.240000000000000213e+00 3.114024151433390841e+00 3.577739477157592773e+00 2.772535197436809540e-01
8.279999999999999361e+00 3.110458568606732310e+00 3.508395433425903320e+00 2.739671152085065842e-01
8.320000000000000284e+00 3.106912989640249201e+00 3.438104629516601562e+00 2.706258790567517281e-01
8.359999999999999432e+00 3.103387790397437840e+00 3.366779088973999023e+00 2.672171453014016151e-01
8.400000000000000355e+00 3.099873041814166008e+00 3.294258832931518555e+00 2.637181896716356277e-01
8.439999999999999503e+00 3.096412668833152804e+00 3.220418930053710938e+00 2.602988621219992638e-01
8.480000000000000426e+00 3.093145292118806733e+00 3.146441698074340820e+00 2.577020786702632904e-01
8.519999999999999574e+00 3.089875077620500399e+00 3.072271108627319336e+00 2.555881626904010773e-01
8.560000000000000497e+00 3.086629823694131858e+00 2.997359275817871094e+00 2.536094281822443008e-01
8.599999999999999645e+00 3.083430950234774315e+00 2.921686887741088867e+00 2.517362125217914581e-01
8.640000000000000568e+00 3.080263740592497967e+00 2.845184564590454102e+00 2.499091671779751778e-01
8.679999999999999716e+00 3.077148437500000000e+00 2.767929792404174805e+00 2.481254050508141518e-01
8.720000000000000639e+00 3.074087525491081774e+00 2.689905166625976562e+00 2.463732380419969559e-01
8.759999999999999787e+00 3.071064864134139150e+00 2.611112833023071289e+00 2.446635859087109566e-01
8.800000000000000711e+00 3.068093155372956904e+00 2.531616926193237305e+00 2.430245047435164452e-01
8.839999999999999858e+00 3.065171925139610121e+00 2.451486587524414062e+00 2.414248418062925339e-01
8.880000000000000782e+00 3.062306144962660959e+00 2.370741128921508789e+00 2.398662967607378960e-01
8.919999999999999929e+00 3.059532908026225240e+00 2.289398670196533203e+00 2.383975544944405556e-01
8.960000000000000853e+00 3.056837959135329186e+00 2.207399368286132812e+00 2.369333757087588310e-01
9.000000000000000000e+00 3.054199491968912827e+00 2.124681711196899414e+00 2.354059834033250809e-01
9.039999999999999147e+00 3.051613590342122873e+00 2.041278839111328125e+00 2.337993355467915535e-01
9.080000000000000071e+00 3.049073350563928475e+00 1.957259654998779297e+00 2.321494976058602333e-01
9.120000000000000995e+00 3.046606276961913107e+00 1.872651934623718262e+00 2.305013127624988556e-01
9.160000000000000142e+00 3.044207691661445114e+00 1.787542819976806641e+00 2.289942465722560883e-01
9.199999999999999289e+00 3.041883243183592711e+00 1.701920151710510254e+00 2.275289036333560944e-01
9.240000000000000213e+00 3.039671849057258513e+00 1.615804672241210938e+00 2.260836772620677948e-01
9.279999999999999361e+00 3.037577366726664785e+00 1.529195070266723633e+00 2.245914889499545097e-01
9.320000000000000284e+00 3.035585115393381717e+00 1.442107319831848145e+00 2.231717808172106743e-01
9.359999999999999432e+00 3.033715729836196306e+00 1.354369163513183594e+00 2.216488588601350784e-01
9.400000000000000355e+00 3.031957484790180235e+00 1.265949010848999023e+00 2.200460759922862053e-01
9.439999999999999503e+00 3.030272335995207289e+00 1.176802635192871094e+00 2.184273907914757729e-01
9.480000000000000426e+00 3.028655209886244926e+00 1.086979031562805176e+00 2.168786479160189629e-01
9.519999999999999574e+00 3.027115351767301288e+00 9.966564774513244629e-01 2.154896268621087074e-01
9.560000000000000497e+00 3.025671476130501247e+00 9.058088660240173340e-01 2.140950877219438553e-01
9.599999999999999645e+00 3.024351469777304402e+00 8.142093420028686523e-01 2.126558218151330948e-01
9.640000000000000568e+00 3.023165431829764938e+00 7.224093079566955566e-01 2.116712974384427071e-01
9.679999999999999716e+00 3.022079596551127345e+00 6.303567290306091309e-01 2.109675668179988861e-01
9.720000000000000639e+00 3.021094703328899733e+00 5.378725528717041016e-01 2.103881677612662315e-01
9.759999999999999787e+00 3.020167275147694230e+00 4.450472891330718994e-01 2.099861158058047295e-01
9.800000000000000711e+00 3.019334794102328967e+00 3.516633212566375732e-01 2.096607815474271774e-01
9.839999999999999858e+00 3.018594495349773865e+00 2.580069899559020996e-01 2.096052747219800949e-01
9.880000000000000782e+00 3.017907420341768177e+00 1.641695797443389893e-01 2.097444143146276474e-01
9.919999999999999929e+00 3.017315642659707642e+00 7.002434879541397095e-02 2.100035548210144043e-01
9.960000000000000853e+00 3.016822537633225831e+00 2.453305572271347046e-02 2.103371778503060341e-01
1.000000000000000000e+01 3.016429260213565389e+00 1.195460632443428040e-01 2.107494976371526718e-01
1.003999999999999915e+01 3.016124624657416931e+00 2.150530815124511719e-01 2.112368121743202209e-01
1.008000000000000007e+01 3.015944389862674768e+00 3.110059797763824463e-01 2.117861295118927956e-01
1.012000000000000099e+01 3.015888103807483844e+00 4.074203372001647949e-01 2.124018967151641846e-01
1.016000000000000014e+01 3.015945970916472429e+00 5.043043494224548340e-01 2.130758017301559448e-01
1.019999999999999929e+01 3.016121620832427741e+00 6.016448140144348145e-01 2.137978095561265945e-01
1.024000000000000021e+01 3.016440167714319109e+00 6.993469595909118652e-01 2.145735779777169228e-01
1.028000000000000114e+01 3.016931912754865497e+00 7.973986268043518066e-01 2.153875539079308510e-01
1.032000000000000028e+01 3.017575280641863422e+00 8.958923816680908203e-01 2.162384567782282829e-01
1.035999999999999943e+01 3.018425308362472137e+00 9.947508573532104492e-01 2.171191852539777756e-01
1.040000000000000036e+01 3.019553832133782034e+00 1.093902230262756348e+00 2.180317416787147522e-01
1.043999999999999950e+01 3.020895507874218122e+00 1.193435788154602051e+00 2.189827617257833481e-01
1.048000000000000043e+01 3.022314528461218064e+00 1.293400406837463379e+00 2.199714072048664093e-01
1.051999999999999957e+01 3.023761110951643349e+00 1.393907904624938965e+00 2.209949772804975510e-01
1.056000000000000050e+01 3.025286914680605399e+00 1.494983673095703125e+00 2.220543334260582924e-01
1.059999999999999964e+01 3.026907730697493637e+00 1.596524834632873535e+00 2.231481485068798065e-01
1.064000000000000057e+01 3.028602308953881384e+00 1.698512911796569824e+00 2.242706017568707466e-01
1.067999999999999972e+01 3.030394443231339885e+00 1.800918579101562500e+00 2.254266990348696709e-01
1.072000000000000064e+01 3.032288520904834694e+00 1.903666138648986816e+00 2.266167197376489639e-01
1.075999999999999979e+01 3.034276022116899618e+00 2.006761550903320312e+00 2.278413856402039528e-01
1.080000000000000071e+01 3.036344357025954732e+00 2.110300540924072266e+00 2.290969714522361755e-01
1.083999999999999986e+01 3.038498853177621140e+00 2.214288234710693359e+00 2.303816610947251320e-01
1.087999999999999901e+01 3.040713766278414276e+00 2.318771123886108398e+00 2.316950820386409760e-01
1.091999999999999993e+01 3.043042085324592083e+00 2.423691749572753906e+00 2.330482937395572662e-01
1.096000000000000085e+01 3.045484959361203892e+00 2.528960227966308594e+00 2.344415523111820221e-01
1.100000000000000000e+01 3.048027407515446097e+00 2.634612560272216797e+00 2.358706900849938393e-01
1.103999999999999915e+01 3.050671838026843385e+00 2.740668535232543945e+00 2.373429713770747185e-01
1.108000000000000007e+01 3.053378007414828677e+00 2.847199440002441406e+00 2.388577209785580635e-01
1.112000000000000099e+01 3.056141226925479515e+00 2.954215764999389648e+00 2.404084429144859314e-01
1.116000000000000014e+01 3.058961965483456780e+00 3.061733961105346680e+00 2.419948577880859375e-01
1.119999999999999929e+01 3.061874170001498197e+00 3.169666528701782227e+00 2.436239970847964287e-01
1.124000000000000021e+01 3.064913985521855011e+00 3.277985572814941406e+00 2.453021006658673286e-01
1.128000000000000114e+01 3.068049638000955426e+00 3.386724710464477539e+00 2.470277948305010796e-01
1.132000000000000028e+01 3.071249471873205739e+00 3.495959997177124023e+00 2.488043857738375664e-01
1.135999999999999943e+01 3.074497001880990066e+00 3.605722188949584961e+00 2.506332239136099815e-01
1.140000000000000036e+01 3.077808809257848388e+00 3.715949535369873047e+00 2.525117713958024979e-01
1.143999999999999950e+01 3.081133151982260454e+00 3.826689958572387695e+00 2.544407499954104424e-01
1.148000000000000043e+01 3.084522086890706838e+00 3.937916994094848633e+00 2.564249560236930847e-01
1.151999999999999957e+01 3.087939885112698235e+00 4.049749374389648438e+00 2.584609435871243477e-01
1.156000000000000050e+01 3.091429022800804560e+00 4.162026405334472656e+00 2.605485031381249428e-01
1.159999999999999964e+01 3.095021458614571230e+00 4.274793624877929688e+00 2.626897767186164856e-01
1.164000000000000057e+01 3.098678362511881890e+00 4.388098239898681641e+00 2.648866269737482071e-01
1.167999999999999972e+01 3.102398584323617037e+00 4.501955986022949219e+00 2.671395894140005112e-01
1.172000000000000064e+01 3.106184659765733436e+00 4.616340160369873047e+00 2.694470342248678207e-01
1.175999999999999979e+01 3.110038648162817498e+00 4.731255531311035156e+00 2.718114526942372322e-01
1.180000000000000071e+01 3.113942687490269368e+00 4.846727371215820312e+00 2.742385026067495346e-01
1.183999999999999986e+01 3.117903013021475989e+00 4.962727069854736328e+00 2.767267869785428047e-01
1.187999999999999901e+01 3.121939419224000201e+00 5.079185962677001953e+00 2.792743733152747154e-01
1.191999999999999993e+01 3.126016985397418679e+00 5.196192264556884766e+00 2.818804467096924782e-01
1.196000000000000085e+01 3.130150936740876411e+00 5.313717365264892578e+00 2.845488255843520164e-01
1.200000000000000000e+01 3.134338920286719787e+00 5.431727409362792969e+00 2.872811630368232727e-01


==> plots_new/predator-prey_C7.txt <==
t prey predator b d p r normD nrmse_prc
0.000e+00 1.415e+00 2.208e-01 6.504e-02 5.921e-01 5.366e-01 7.738e-01 5.986e-01 3.935e-02
1.000e+00 1.094e+00 5.944e-01 6.860e-02 5.940e-01 5.653e-01 7.914e-01 5.746e-01 3.977e-02
2.000e+00 5.486e-01 7.167e-01 7.265e-02 5.945e-01 5.924e-01 8.095e-01 5.382e-01 4.133e-02
3.000e+00 2.075e-01 4.227e-01 7.880e-02 6.004e-01 6.032e-01 8.192e-01 5.185e-01 4.198e-02
4.000e+00 6.585e-02 1.534e-01 8.634e-02 6.054e-01 6.108e-01 8.272e-01 4.950e-01 4.309e-02
5.000e+00 7.401e-02 3.129e-02 8.831e-02 6.046e-01 6.160e-01 8.299e-01 4.579e-01 4.250e-02
6.000e+00 4.099e-02 9.113e-04 8.667e-02 5.979e-01 6.207e-01 8.283e-01 4.187e-01 4.373e-02
7.000e+00 5.290e-01 0.000e+00 8.493e-02 5.881e-01 6.352e-01 8.347e-01 3.838e-01 4.574e-02
8.000e+00 2.106e+00 0.000e+00 8.865e-02 5.801e-01 6.689e-01 8.637e-01 3.470e-01 4.467e-02
9.000e+00 2.295e+00 0.000e+00 9.920e-02 5.802e-01 7.105e-01 9.079e-01 3.324e-01 4.605e-02
1.000e+01 1.538e+00 0.000e+00 1.102e-01 5.861e-01 7.407e-01 9.428e-01 2.979e-01 4.712e-02
1.100e+01 1.214e+00 0.000e+00 1.222e-01 5.924e-01 7.588e-01 9.678e-01 2.900e-01 4.652e-02
1.200e+01 8.600e-01 4.211e-04 1.309e-01 5.986e-01 7.576e-01 9.771e-01 3.070e-01 4.489e-02
1.300e+01 5.267e-01 1.446e-02 1.322e-01 6.014e-01 7.392e-01 9.713e-01 3.248e-01 4.395e-02
1.400e+01 3.137e-01 7.093e-03 1.256e-01 5.972e-01 7.163e-01 9.541e-01 3.152e-01 4.364e-02
1.500e+01 9.495e-01 1.680e-03 1.162e-01 5.896e-01 6.974e-01 9.354e-01 3.163e-01 4.125e-02
1.600e+01 1.363e+00 1.472e-02 1.127e-01 5.837e-01 6.963e-01 9.337e-01 3.226e-01 4.004e-02
1.700e+01 1.666e+00 3.302e-02 1.154e-01 5.827e-01 7.115e-01 9.488e-01 3.190e-01 3.871e-02
1.800e+01 1.493e+00 4.936e-02 1.203e-01 5.888e-01 7.203e-01 9.611e-01 3.196e-01 3.753e-02
1.900e+01 3.500e-01 1.257e-01 1.246e-01 5.979e-01 7.150e-01 9.622e-01 3.174e-01 3.699e-02
2.000e+01 4.932e-01 4.548e-02 1.250e-01 6.060e-01 6.948e-01 9.489e-01 3.399e-01 3.557e-02
2.100e+01 1.824e-01 6.512e-02 1.210e-01 6.095e-01 6.651e-01 9.262e-01 3.605e-01 3.435e-02
2.200e+01 1.023e-01 3.582e-02 1.097e-01 6.050e-01 6.340e-01 8.965e-01 3.766e-01 3.474e-02
2.300e+01 3.262e-01 8.680e-03 9.735e-02 5.939e-01 6.184e-01 8.743e-01 3.622e-01 3.500e-02
2.400e+01 7.689e-01 7.458e-02 9.105e-02 5.833e-01 6.259e-01 8.702e-01 3.445e-01 3.512e-02
2.500e+01 1.368e+00 3.975e-02 9.309e-02 5.802e-01 6.504e-01 8.889e-01 3.388e-01 3.408e-02
2.600e+01 1.550e+00 3.572e-01 1.020e-01 5.858e-01 6.748e-01 9.147e-01 3.148e-01 3.489e-02
2.700e+01 7.595e-01 3.458e-01 1.135e-01 5.963e-01 6.866e-01 9.326e-01 3.003e-01 3.539e-02
2.800e+01 2.433e-01 3.821e-01 1.227e-01 6.048e-01 6.841e-01 9.380e-01 2.997e-01 3.475e-02
2.900e+01 9.456e-02 4.746e-02 1.243e-01 6.075e-01 6.698e-01 9.317e-01 3.007e-01 3.413e-02
3.000e+01 6.825e-02 6.952e-02 1.185e-01 6.037e-01 6.491e-01 9.139e-01 2.952e-01 3.397e-02
3.100e+01 2.261e-01 7.396e-02 1.106e-01 5.940e-01 6.394e-01 9.004e-01 2.864e-01 3.369e-02
3.200e+01 1.041e+00 2.534e-02 1.061e-01 5.880e-01 6.415e-01 8.972e-01 2.891e-01 3.337e-02
3.300e+01 1.741e+00 3.689e-02 1.090e-01 5.871e-01 6.606e-01 9.121e-01 2.808e-01 3.285e-02
3.400e+01 1.774e+00 5.984e-02 1.153e-01 5.935e-01 6.800e-01 9.314e-01 2.780e-01 3.305e-02
3.500e+01 1.129e+00 1.692e-01 1.229e-01 6.041e-01 6.874e-01 9.433e-01 2.783e-01 3.383e-02
3.600e+01 4.751e-01 3.357e-01 1.284e-01 6.119e-01 6.847e-01 9.431e-01 2.896e-01 3.402e-02
3.700e+01 2.054e-01 3.024e-01 1.271e-01 6.139e-01 6.716e-01 9.321e-01 3.005e-01 3.417e-02
3.800e+01 7.726e-02 1.447e-01 1.187e-01 6.111e-01 6.515e-01 9.104e-01 3.203e-01 3.527e-02
3.900e+01 2.246e-01 4.983e-02 1.068e-01 6.014e-01 6.405e-01 8.915e-01 3.217e-01 3.604e-02
4.000e+01 1.012e+00 7.270e-02 1.009e-01 5.928e-01 6.501e-01 8.885e-01 3.221e-01 3.598e-02
4.100e+01 1.255e+00 1.863e-01 1.037e-01 5.888e-01 6.795e-01 9.085e-01 3.270e-01 3.688e-02
4.200e+01 1.463e+00 3.210e-01 1.116e-01 5.907e-01 7.142e-01 9.372e-01 3.189e-01 3.676e-02
4.300e+01 9.347e-01 5.896e-01 1.247e-01 5.956e-01 7.436e-01 9.673e-01 2.970e-01 3.724e-02
4.400e+01 3.523e-01 4.290e-01 1.372e-01 6.011e-01 7.575e-01 9.868e-01 2.996e-01 3.777e-02
4.500e+01 1.283e-01 2.002e-01 1.418e-01 6.030e-01 7.502e-01 9.917e-01 3.159e-01 3.690e-02
4.600e+01 6.643e-02 4.907e-02 1.383e-01 6.006e-01 7.311e-01 9.797e-01 3.277e-01 3.568e-02
4.700e+01 1.683e-01 3.320e-02 1.309e-01 5.947e-01 7.115e-01 9.634e-01 3.326e-01 3.608e-02
4.800e+01 6.128e-01 6.653e-02 1.251e-01 5.881e-01 7.091e-01 9.578e-01 3.470e-01 3.529e-02
4.900e+01 1.507e+00 6.137e-02 1.261e-01 5.837e-01 7.272e-01 9.712e-01 3.446e-01 3.274e-02
5.000e+01 1.712e+00 1.333e-01 1.307e-01 5.876e-01 7.430e-01 9.878e-01 3.488e-01 3.187e-02
5.100e+01 1.175e+00 1.167e-01 1.360e-01 5.952e-01 7.466e-01 9.958e-01 3.564e-01 3.233e-02
5.200e+01 1.101e+00 2.368e-01 1.408e-01 6.043e-01 7.379e-01 9.932e-01 3.763e-01 3.164e-02
5.300e+01 3.725e-01 5.141e-02 1.412e-01 6.089e-01 7.189e-01 9.806e-01 3.842e-01 3.317e-02
5.400e+01 1.945e-01 7.288e-02 1.320e-01 6.060e-01 6.974e-01 9.577e-01 4.149e-01 3.297e-02
5.500e+01 2.133e-01 9.182e-02 1.176e-01 5.952e-01 6.865e-01 9.385e-01 4.157e-01 3.314e-02
5.600e+01 4.684e-01 9.230e-02 1.106e-01 5.842e-01 7.033e-01 9.404e-01 3.962e-01 3.197e-02
5.700e+01 8.819e-01 1.479e-01 1.157e-01 5.789e-01 7.437e-01 9.693e-01 3.767e-01 3.129e-02
5.800e+01 1.419e+00 3.956e-01 1.293e-01 5.773e-01 7.922e-01 1.016e+00 3.452e-01 2.951e-02
5.900e+01 6.405e-01 5.701e-01 1.483e-01 5.770e-01 8.349e-01 1.065e+00 3.159e-01 2.894e-02
6.000e+01 2.969e-01 4.044e-01 1.658e-01 5.754e-01 8.615e-01 1.107e+00 2.941e-01 2.864e-02
6.100e+01 1.515e-01 1.709e-01 1.768e-01 5.740e-01 8.725e-01 1.132e+00 2.776e-01 2.777e-02
6.200e+01 5.571e-02 4.377e-02 1.795e-01 5.710e-01 8.704e-01 1.141e+00 2.579e-01 2.679e-02
6.300e+01 1.338e-01 7.154e-03 1.775e-01 5.647e-01 8.689e-01 1.143e+00 2.340e-01 2.687e-02
6.400e+01 5.130e-01 6.955e-03 1.780e-01 5.618e-01 8.772e-01 1.150e+00 2.346e-01 2.626e-02
6.500e+01 1.689e+00 8.212e-02 1.857e-01 5.635e-01 8.974e-01 1.168e+00 2.185e-01 2.628e-02
6.600e+01 1.838e+00 2.173e-02 1.959e-01 5.703e-01 9.173e-01 1.188e+00 2.087e-01 2.573e-02
6.700e+01 1.194e+00 7.580e-02 2.032e-01 5.804e-01 9.197e-01 1.191e+00 2.200e-01 2.629e-02
6.800e+01 7.728e-01 1.058e-01 2.057e-01 5.884e-01 9.056e-01 1.180e+00 2.325e-01 2.874e-02
6.900e+01 4.706e-01 1.472e-01 2.004e-01 5.934e-01 8.782e-01 1.153e+00 2.564e-01 2.995e-02
7.000e+01 2.166e-01 1.372e-01 1.856e-01 5.949e-01 8.389e-01 1.110e+00 2.834e-01 3.123e-02
7.100e+01 2.042e-01 1.090e-01 1.656e-01 5.921e-01 8.067e-01 1.065e+00 3.027e-01 3.427e-02
7.200e+01 3.162e-01 5.557e-02 1.523e-01 5.885e-01 7.963e-01 1.040e+00 3.212e-01 3.531e-02
7.300e+01 6.576e-01 2.801e-01 1.532e-01 5.893e-01 8.088e-01 1.044e+00 3.313e-01 3.626e-02
7.400e+01 6.996e-01 5.290e-01 1.588e-01 5.907e-01 8.245e-01 1.061e+00 3.211e-01 3.575e-02
7.500e+01 2.792e-01 6.888e-01 1.636e-01 5.901e-01 8.311e-01 1.075e+00 3.064e-01 3.548e-02
7.600e+01 7.000e-02 3.974e-01 1.672e-01 5.857e-01 8.285e-01 1.092e+00 2.958e-01 3.595e-02
7.700e+01 6.933e-02 2.788e-02 1.660e-01 5.793e-01 8.189e-01 1.101e+00 2.951e-01 3.512e-02
7.800e+01 6.423e-02 1.231e-03 1.621e-01 5.657e-01 8.177e-01 1.118e+00 2.809e-01 3.634e-02
7.900e+01 8.769e-02 7.077e-03 1.585e-01 5.522e-01 8.169e-01 1.137e+00 2.631e-01 3.434e-02
8.000e+01 3.578e-01 0.000e+00 1.630e-01 5.453e-01 8.276e-01 1.160e+00 2.404e-01 3.517e-02
8.100e+01 1.060e+00 0.000e+00 1.768e-01 5.438e-01 8.456e-01 1.197e+00 2.117e-01 3.530e-02
8.200e+01 1.565e+00 0.000e+00 1.951e-01 5.433e-01 8.691e-01 1.248e+00 1.897e-01 3.362e-02
8.300e+01 8.079e-01 3.696e-03 2.139e-01 5.448e-01 8.833e-01 1.290e+00 1.671e-01 3.329e-02
8.400e+01 5.560e-01 5.556e-04 2.239e-01 5.387e-01 8.916e-01 1.323e+00 1.449e-01 3.280e-02
8.500e+01 6.334e-01 5.131e-03 2.314e-01 5.353e-01 8.950e-01 1.342e+00 1.358e-01 3.313e-02
8.600e+01 3.599e-01 2.063e-02 2.322e-01 5.310e-01 8.941e-01 1.351e+00 1.235e-01 3.332e-02
8.700e+01 4.910e-01 2.950e-02 2.284e-01 5.291e-01 8.874e-01 1.346e+00 1.130e-01 3.260e-02
8.800e+01 7.301e-01 9.558e-02 2.297e-01 5.301e-01 8.879e-01 1.347e+00 1.061e-01 3.444e-02
8.900e+01 1.038e+00 4.601e-01 2.387e-01 5.421e-01 8.894e-01 1.337e+00 9.771e-02 3.459e-02
9.000e+01 7.848e-01 1.074e+00 2.491e-01 5.470e-01 9.102e-01 1.349e+00 9.671e-02 3.491e-02
9.100e+01 1.844e-01 7.791e-01 2.556e-01 5.509e-01 9.289e-01 1.355e+00 9.387e-02 3.369e-02
9.200e+01 7.000e-02 1.589e-01 2.582e-01 5.509e-01 9.495e-01 1.362e+00 9.456e-02 3.328e-02
9.300e+01 7.264e-02 1.665e-01 2.608e-01 5.561e-01 9.565e-01 1.353e+00 9.396e-02 3.322e-02
9.400e+01 9.330e-02 9.642e-02 2.548e-01 5.575e-01 9.535e-01 1.335e+00 9.410e-02 3.356e-02
9.500e+01 1.441e-01 6.242e-02 2.470e-01 5.592e-01 9.463e-01 1.310e+00 9.854e-02 3.360e-02
9.600e+01 2.722e-01 1.553e-01 2.380e-01 5.578e-01 9.466e-01 1.293e+00 1.047e-01 3.398e-02
9.700e+01 3.639e-01 3.359e-01 2.371e-01 5.592e-01 9.606e-01 1.286e+00 1.096e-01 3.302e-02
9.800e+01 5.363e-01 4.729e-01 2.422e-01 5.615e-01 9.857e-01 1.295e+00 1.079e-01 3.212e-02
9.900e+01 4.964e-01 8.949e-01 2.515e-01 5.675e-01 1.006e+00 1.301e+00 1.039e-01 2.987e-02
1.000e+02 3.134e-01 4.804e-01 2.595e-01 5.677e-01 1.024e+00 1.316e+00 1.034e-01 2.817e-02
1.010e+02 2.402e-01 4.885e-01 2.634e-01 5.714e-01 1.023e+00 1.313e+00 1.007e-01 2.701e-02
1.020e+02 1.778e-01 2.125e-01 2.596e-01 5.691e-01 1.016e+00 1.308e+00 1.020e-01 2.589e-02
1.030e+02 1.602e-01 1.437e-01 2.499e-01 5.649e-01 1.009e+00 1.296e+00 9.913e-02 2.452e-02
1.040e+02 1.888e-01 8.057e-02 2.393e-01 5.587e-01 1.010e+00 1.289e+00 9.925e-02 2.296e-02
1.050e+02 3.725e-01 8.377e-02 2.406e-01 5.549e-01 1.028e+00 1.302e+00 9.737e-02 2.131e-02
1.060e+02 7.580e-01 1.149e-01 2.499e-01 5.538e-01 1.052e+00 1.326e+00 9.080e-02 1.990e-02
1.070e+02 5.906e-01 4.873e-01 2.628e-01 5.536e-01 1.072e+00 1.353e+00 8.371e-02 1.806e-02
1.080e+02 2.526e-01 2.059e-01 2.746e-01 5.514e-01 1.087e+00 1.380e+00 7.922e-02 1.718e-02
1.090e+02 1.752e-01 3.627e-01 2.818e-01 5.489e-01 1.092e+00 1.396e+00 7.598e-02 1.736e-02
1.100e+02 5.970e-02 3.215e-01 2.807e-01 5.427e-01 1.092e+00 1.407e+00 7.392e-02 1.686e-02
1.110e+02 5.747e-02 1.316e-01 2.731e-01 5.353e-01 1.088e+00 1.412e+00 6.797e-02 1.648e-02
1.120e+02 1.721e-01 4.706e-02 2.680e-01 5.310e-01 1.090e+00 1.413e+00 6.552e-02 1.623e-02
1.130e+02 6.461e-01 4.980e-02 2.719e-01 5.305e-01 1.101e+00 1.423e+00 6.295e-02 1.649e-02
1.140e+02 8.570e-01 1.170e-01 2.825e-01 5.341e-01 1.111e+00 1.436e+00 6.060e-02 1.700e-02
1.150e+02 5.976e-01 2.472e-01 2.929e-01 5.372e-01 1.120e+00 1.448e+00 5.755e-02 1.716e-02
1.160e+02 2.995e-01 2.687e-01 2.968e-01 5.383e-01 1.116e+00 1.451e+00 5.673e-02 1.756e-02
1.170e+02 1.631e-01 1.635e-01 2.963e-01 5.390e-01 1.106e+00 1.444e+00 5.759e-02 1.784e-02
1.180e+02 1.047e-01 1.274e-01 2.915e-01 5.388e-01 1.095e+00 1.434e+00 5.897e-02 1.896e-02
1.190e+02 1.017e-01 1.111e-01 2.835e-01 5.368e-01 1.086e+00 1.424e+00 5.980e-02 2.080e-02
1.200e+02 1.526e-01 1.037e-01 2.773e-01 5.344e-01 1.086e+00 1.421e+00 6.178e-02 2.127e-02
1.210e+02 4.523e-01 1.455e-01 2.775e-01 5.359e-01 1.087e+00 1.419e+00 6.306e-02 2.177e-02
1.220e+02 5.877e-01 3.090e-01 2.844e-01 5.363e-01 1.095e+00 1.431e+00 6.152e-02 2.307e-02
1.230e+02 3.471e-01 3.867e-01 2.901e-01 5.350e-01 1.103e+00 1.445e+00 6.052e-02 2.394e-02
1.240e+02 1.735e-01 3.553e-01 2.900e-01 5.313e-01 1.106e+00 1.455e+00 5.898e-02 2.485e-02
1.250e+02 1.368e-01 2.080e-01 2.893e-01 5.278e-01 1.107e+00 1.462e+00 5.803e-02 2.497e-02
1.260e+02 8.159e-02 1.212e-01 2.878e-01 5.276e-01 1.102e+00 1.461e+00 5.708e-02 2.581e-02
1.270e+02 9.179e-02 5.790e-02 2.890e-01 5.277e-01 1.111e+00 1.462e+00 5.660e-02 2.727e-02
1.280e+02 7.801e-02 3.059e-02 2.905e-01 5.242e-01 1.125e+00 1.476e+00 5.681e-02 2.837e-02
1.290e+02 3.653e-01 6.189e-02 2.959e-01 5.218e-01 1.136e+00 1.490e+00 5.633e-02 2.932e-02
1.300e+02 4.566e-01 1.239e-01 2.999e-01 5.189e-01 1.141e+00 1.503e+00 5.529e-02 2.925e-02
1.310e+02 5.224e-01 2.788e-01 3.016e-01 5.168e-01 1.135e+00 1.509e+00 5.650e-02 2.950e-02
1.320e+02 2.793e-01 1.875e-01 3.026e-01 5.118e-01 1.131e+00 1.521e+00 5.773e-02 3.046e-02
1.330e+02 2.318e-01 9.444e-02 3.008e-01 5.075e-01 1.125e+00 1.530e+00 6.011e-02 3.110e-02
1.340e+02 3.329e-01 1.962e-01 2.995e-01 5.055e-01 1.118e+00 1.534e+00 6.710e-02 3.091e-02
1.350e+02 2.565e-01 2.932e-01 3.004e-01 5.042e-01 1.111e+00 1.542e+00 7.013e-02 3.069e-02
1.360e+02 3.486e-01 4.163e-01 2.972e-01 5.038e-01 1.100e+00 1.542e+00 7.394e-02 3.082e-02
1.370e+02 2.850e-01 3.761e-01 2.950e-01 4.994e-01 1.086e+00 1.550e+00 7.628e-02 3.081e-02
1.380e+02 2.850e-01 1.097e-01 2.904e-01 4.966e-01 1.066e+00 1.549e+00 7.852e-02 2.937e-02
1.390e+02 8.778e-02 3.116e-01 2.855e-01 4.988e-01 1.047e+00 1.534e+00 8.086e-02 2.822e-02
1.400e+02 8.647e-02 1.584e-01 2.796e-01 5.012e-01 1.035e+00 1.522e+00 8.189e-02 2.682e-02
1.410e+02 2.034e-01 5.503e-02 2.797e-01 5.075e-01 1.030e+00 1.511e+00 8.217e-02 2.524e-02
1.420e+02 1.389e-01 7.931e-02 2.820e-01 5.179e-01 1.022e+00 1.491e+00 8.684e-02 2.482e-02
1.430e+02 1.209e-01 7.853e-02 2.803e-01 5.258e-01 1.010e+00 1.468e+00 8.742e-02 2.417e-02
1.440e+02 3.372e-01 1.278e-01 2.746e-01 5.333e-01 9.881e-01 1.434e+00 8.960e-02 2.367e-02
1.450e+02 2.908e-01 1.534e-01 2.655e-01 5.383e-01 9.669e-01 1.400e+00 9.081e-02 2.450e-02
1.460e+02 4.871e-01 1.662e-01 2.549e-01 5.415e-01 9.549e-01 1.366e+00 9.354e-02 2.459e-02
1.470e+02 9.320e-02 1.126e-01 2.500e-01 5.458e-01 9.521e-01 1.346e+00 9.353e-02 2.448e-02
1.480e+02 8.985e-02 3.366e-01 2.504e-01 5.562e-01 9.570e-01 1.324e+00 9.450e-02 2.494e-02
1.490e+02 2.475e-01 5.451e-01 2.534e-01 5.635e-01 9.654e-01 1.316e+00 9.424e-02 2.589e-02
1.500e+02 2.738e-01 5.788e-01 2.569e-01 5.689e-01 9.668e-01 1.309e+00 9.379e-02 2.605e-02
1.510e+02 1.733e-01 4.522e-01 2.542e-01 5.717e-01 9.586e-01 1.295e+00 9.530e-02 2.622e-02
1.520e+02 1.545e-01 4.921e-01 2.420e-01 5.738e-01 9.370e-01 1.265e+00 9.760e-02 2.719e-02
1.530e+02 7.082e-02 2.696e-01 2.299e-01 5.703e-01 9.266e-01 1.247e+00 9.957e-02 2.830e-02
1.540e+02 9.875e-02 9.346e-02 2.219e-01 5.694e-01 9.290e-01 1.236e+00 1.116e-01 2.910e-02
1.550e+02 3.249e-01 7.931e-02 2.240e-01 5.722e-01 9.500e-01 1.237e+00 1.197e-01 2.942e-02
1.560e+02 6.547e-01 1.626e-01 2.308e-01 5.759e-01 9.725e-01 1.247e+00 1.186e-01 2.984e-02
1.570e+02 3.838e-01 2.629e-01 2.381e-01 5.831e-01 9.809e-01 1.247e+00 1.256e-01 3.015e-02
1.580e+02 2.364e-01 3.353e-01 2.420e-01 5.885e-01 9.794e-01 1.238e+00 1.334e-01 3.117e-02
1.590e+02 2.050e-01 2.813e-01 2.385e-01 5.846e-01 9.744e-01 1.234e+00 1.444e-01 3.053e-02
1.600e+02 1.979e-01 2.480e-01 2.324e-01 5.815e-01 9.723e-01 1.223e+00 1.619e-01 3.027e-02
1.610e+02 1.582e-01 1.351e-01 2.224e-01 5.753e-01 9.769e-01 1.220e+00 1.856e-01 3.127e-02
1.620e+02 7.538e-01 1.672e-01 2.191e-01 5.720e-01 9.926e-01 1.224e+00 1.900e-01 3.087e-02


==> plots_new/stats_pendulum_adaptive.txt <==
coeff Lmeanx100 Lstderrx100 Rmean Rstderr thTerrmean thTerrstderr dummy
0.000000e+00 2.500571e-01 4.464329e-02 6.833056e-03 1.046852e-03 2.620838e-01 5.092850e-02 1.000000e+00
1.000000e-03 2.956063e-01 5.461431e-02 7.438310e-03 9.561839e-04 1.566388e-01 3.763468e-02 2.000000e+00
1.780000e-03 3.516488e-01 4.606318e-02 6.380291e-03 8.178047e-04 1.453932e-01 3.598303e-02 3.000000e+00
3.160000e-03 3.746257e-01 4.635949e-02 6.295446e-03 7.462340e-04 1.423358e-01 3.677519e-02 4.000000e+00
5.620000e-03 5.043471e-01 4.621934e-02 6.630585e-03 6.388191e-04 1.274950e-01 3.301029e-02 5.000000e+00
1.000000e-02 9.481881e-01 1.132884e-01 3.961939e-03 6.106443e-04 1.682759e-01 4.356698e-02 6.000000e+00
1.780000e-02 1.512411e+00 9.777070e-02 2.667562e-03 3.158566e-04 1.919279e-01 5.114503e-02 7.000000e+00
3.160000e-02 2.658953e+00 1.296133e-01 7.824273e-04 1.186301e-04 7.128373e-01 1.958171e-01 8.000000e+00
5.620000e-02 4.532912e+00 1.724167e-01 1.375198e-04 2.232579e-05 6.832260e-01 1.780890e-01 9.000000e+00
1.000000e-01 5.916146e+00 2.744639e-01 6.882012e-05 1.029851e-05 1.059235e+00 1.749879e-01 1.000000e+01


==> plots_new/stats_pendulum_inductive.txt <==
coeff Lmeanx100 Lstderrx100 Rmean Rstderr thTerrmean thTerrstderr dummy
0.000000e+00 3.294655e-01 6.043646e-02 2.442867e+00 3.201778e-01 7.006057e-01 1.850770e-01 1.000000e+00
1.000000e-03 3.212178e-01 6.377338e-02 8.595580e-01 1.394017e-01 3.309805e-01 5.211510e-02 2.000000e+00
1.780000e-03 3.181350e-01 5.354592e-02 8.162725e-01 1.370769e-01 3.245819e-01 5.019046e-02 3.000000e+00
3.160000e-03 3.392053e-01 5.682527e-02 7.758145e-01 1.333144e-01 3.275844e-01 5.070785e-02 4.000000e+00
5.620000e-03 4.867379e-01 6.930646e-02 6.990665e-01 1.088879e-01 3.142755e-01 5.019872e-02 5.000000e+00
1.000000e-02 8.160482e-01 9.668658e-02 5.523984e-01 9.602239e-02 2.499603e-01 4.827833e-02 6.000000e+00
1.780000e-02 1.363823e+00 1.139125e-01 4.177516e-01 7.664480e-02 8.751672e-02 2.392330e-02 7.000000e+00
3.160000e-02 2.815787e+00 1.737984e-01 1.824790e-01 3.471427e-02 4.898503e-01 1.086000e-01 8.000000e+00
5.620000e-02 4.593104e+00 1.534352e-01 2.703664e-02 4.580582e-03 1.326860e+00 1.433146e-01 9.000000e+00
1.000000e-01 4.873858e+00 1.778410e-01 1.226950e-02 1.937366e-03 1.572587e+00 1.423118e-01 1.000000e+01


==> plots_new/stats_pendulum_transductive.txt <==
coeff Lmeanx100 Lstderrx100 Rmean Rstderr thTerrmean thTerrstderr dummy
0.000000e+00 2.526111e-01 4.815374e-02 2.409348e+00 3.179566e-01 6.941246e-01 1.838992e-01 1.000000e+00
1.000000e-03 3.732586e-01 6.402740e-02 3.681789e-01 6.642036e-02 2.938794e-01 2.738460e-02 2.000000e+00
1.780000e-03 3.811364e-01 6.353457e-02 3.284668e-01 6.150890e-02 2.892399e-01 2.409618e-02 3.000000e+00
3.160000e-03 4.425733e-01 7.086215e-02 2.767058e-01 4.139458e-02 2.986227e-01 2.562623e-02 4.000000e+00
5.620000e-03 5.935537e-01 8.085036e-02 2.475383e-01 4.067791e-02 3.128502e-01 3.286861e-02 5.000000e+00
1.000000e-02 7.783199e-01 1.154338e-01 2.106840e-01 3.398389e-02 2.667641e-01 3.504345e-02 6.000000e+00
1.780000e-02 1.089247e+00 1.046175e-01 1.798306e-01 3.128613e-02 1.532975e-01 2.987555e-02 7.000000e+00
3.160000e-02 2.216378e+00 2.216049e-01 1.239624e-01 2.348284e-02 7.748140e-02 2.112160e-02 8.000000e+00
5.620000e-02 3.764825e+00 1.978869e-01 4.313079e-02 7.478736e-03 7.454611e-01 1.347092e-01 9.000000e+00
1.000000e-01 4.636483e+00 1.478474e-01 9.341007e-03 1.463525e-03 1.332088e+00 1.291841e-01 1.000000e+01


==> plots_new/stats_reaction-diffusion_adaptive.txt <==
coeff Lmeanx10000 Lstderrx10000 Rmean Rstderr thTerrmean thTerrstderr dummy
0.000000e+00 5.092433e-01 6.978988e-02 1.732879e+00 2.154884e-01 7.285855e-08 1.755657e-08 1.000000e+00
1.000000e-07 4.624843e-01 4.895841e-02 2.224770e+00 1.997500e-01 8.119159e-08 1.766445e-08 2.000000e+00
1.780000e-07 5.060355e-01 6.773074e-02 1.783897e+00 2.540151e-01 7.379555e-08 1.770891e-08 3.000000e+00
3.160000e-07 4.607499e-01 4.779530e-02 2.294043e+00 1.824310e-01 7.017418e-08 1.781566e-08 4.000000e+00
5.620000e-07 4.631451e-01 4.829828e-02 1.862643e+00 2.470238e-01 6.751070e-08 1.754850e-08 5.000000e+00
1.000000e-06 4.770141e-01 4.853209e-02 2.208004e+00 1.998204e-01 6.836187e-08 1.749594e-08 6.000000e+00
1.780000e-06 4.748901e-01 5.139424e-02 2.193105e+00 2.240045e-01 7.091904e-08 1.729937e-08 7.000000e+00
3.160000e-06 8.733347e-01 1.510881e-01 1.832841e+00 1.756343e-01 9.479115e-08 1.746102e-08 8.000000e+00
5.620000e-06 1.025192e+00 1.402392e-01 2.083736e+00 1.727546e-01 7.974047e-08 1.219402e-08 9.000000e+00
1.000000e-05 1.679176e+00 1.443274e-01 1.323266e+00 3.300864e-01 1.791928e-07 1.633912e-08 1.000000e+01
1.780000e-05 1.739425e+00 1.825310e-01 1.597401e+00 2.014695e-01 5.056233e-07 8.175566e-08 1.100000e+01
3.160000e-05 2.178811e+00 1.638504e-01 1.869359e+00 1.427305e-01 6.831311e-07 8.409853e-08 1.200000e+01
5.620000e-05 3.871007e+00 2.912927e-01 1.914232e+00 3.074648e-01 5.696923e-07 4.951464e-08 1.300000e+01
1.000000e-04 4.148440e+00 2.094038e-01 1.920903e+00 2.269053e-01 8.705768e-07 1.242034e-07 1.400000e+01


==> plots_new/stats_reaction-diffusion_inductive.txt <==
coeff Lmeanx10000 Lstderrx10000 Rmean Rstderr thTerrmean thTerrstderr dummy
0.000000e+00 3.380047e-01 1.771769e-02 7.978207e+00 8.545461e-02 9.206292e-07 1.509861e-07 1.000000e+00
1.000000e-07 3.475119e-01 1.817887e-02 6.739609e+00 2.371274e-01 6.212125e-07 1.163415e-07 2.000000e+00
1.780000e-07 3.456685e-01 1.840943e-02 6.153233e+00 2.439938e-01 2.038299e-07 5.190322e-08 3.000000e+00
3.160000e-07 3.703021e-01 1.878593e-02 6.449617e+00 1.835617e-01 1.754950e-06 4.516443e-07 4.000000e+00
5.620000e-07 4.354497e-01 3.420304e-02 5.581010e+00 2.346874e-01 7.832047e-07 2.349299e-07 5.000000e+00
1.000000e-06 4.648728e-01 3.732839e-02 5.702070e+00 2.095999e-01 1.032044e-06 3.542730e-07 6.000000e+00
1.780000e-06 6.661243e-01 6.206128e-02 5.161787e+00 2.212590e-01 4.416296e-06 8.216936e-07 7.000000e+00
3.160000e-06 6.498111e-01 3.880441e-02 4.681058e+00 2.920063e-01 4.716149e-06 1.028049e-06 8.000000e+00
5.620000e-06 9.439385e-01 8.345569e-02 4.937062e+00 2.304908e-01 4.632947e-06 1.005316e-06 9.000000e+00
1.000000e-05 1.125324e+00 9.743111e-02 4.545018e+00 1.979579e-01 5.334040e-06 8.988403e-07 1.000000e+01
1.780000e-05 1.572120e+00 1.338808e-01 4.128242e+00 3.509574e-01 4.017520e-06 6.681231e-07 1.100000e+01
3.160000e-05 2.302136e+00 1.317841e-01 4.562308e+00 3.121123e-01 3.471386e-06 6.576975e-07 1.200000e+01
5.620000e-05 3.049612e+00 7.385223e-02 3.435629e+00 2.067902e-01 2.872117e-06 6.112852e-07 1.300000e+01
1.000000e-04 4.584547e+00 1.849426e-01 3.201377e+00 2.530704e-01 4.487030e-06 5.814044e-07 1.400000e+01


==> plots_new/stats_reaction-diffusion_transductive.txt <==
coeff Lmeanx10000 Lstderrx10000 Rmean Rstderr thTerrmean thTerrstderr dummy
0.000000e+00 2.831388e-01 1.708327e-02 7.800550e+00 8.024277e-02 7.785126e-07 1.393576e-07 1.000000e+00
1.000000e-07 2.982144e-01 1.987792e-02 6.639402e+00 2.005942e-01 1.459852e-07 2.618817e-08 2.000000e+00
1.780000e-07 3.356306e-01 2.679957e-02 6.413903e+00 2.149811e-01 8.316878e-07 2.763462e-07 3.000000e+00
3.160000e-07 3.303559e-01 2.182603e-02 5.408527e+00 2.657707e-01 1.872114e-06 5.347822e-07 4.000000e+00
5.620000e-07 3.352576e-01 1.835446e-02 5.953897e+00 1.920074e-01 5.215261e-07 1.401897e-07 5.000000e+00
1.000000e-06 4.212337e-01 2.294429e-02 5.227442e+00 2.210357e-01 2.393054e-06 4.593427e-07 6.000000e+00
1.780000e-06 5.195718e-01 3.725966e-02 4.818341e+00 3.079027e-01 3.733850e-06 7.516042e-07 7.000000e+00
3.160000e-06 7.143018e-01 6.216127e-02 4.686884e+00 2.356550e-01 2.362478e-06 5.273784e-07 8.000000e+00
5.620000e-06 7.017503e-01 6.282000e-02 4.941113e+00 3.394619e-01 4.550311e-06 1.062307e-06 9.000000e+00
1.000000e-05 1.252008e+00 6.736649e-02 4.373320e+00 2.911777e-01 3.875141e-06 6.574128e-07 1.000000e+01
1.780000e-05 1.702590e+00 1.328000e-01 3.734732e+00 3.031486e-01 3.930996e-06 6.030865e-07 1.100000e+01
3.160000e-05 2.401465e+00 1.232492e-01 3.160203e+00 1.656890e-01 3.597479e-06 5.888143e-07 1.200000e+01
5.620000e-05 3.464689e+00 2.017018e-01 3.280535e+00 1.707535e-01 2.759264e-06 7.178030e-07 1.300000e+01
1.000000e-04 4.562551e+00 1.293547e-01 3.294544e+00 1.281652e-01 4.315833e-06 6.595596e-07 1.400000e+01


==> plots_new/stats_toy1_adaptive.txt <==
coeff Lmeanx100 Lstderrx100 Rmean Rstderr thTerrmean thTerrstderr dummy
0.000000e+00 1.531958e+00 5.255414e-02 1.020591e-01 8.626022e-03 4.636996e-03 6.983739e-04 1.000000e+00
1.000000e-03 1.541779e+00 5.578416e-02 1.010927e-01 8.586765e-03 4.514295e-03 6.802066e-04 2.000000e+00
1.780000e-03 1.537455e+00 4.864101e-02 1.009810e-01 8.469396e-03 4.473824e-03 6.572878e-04 3.000000e+00
3.160000e-03 1.548694e+00 4.931153e-02 1.004137e-01 8.606155e-03 4.030785e-03 5.350812e-04 4.000000e+00
5.620000e-03 1.555173e+00 4.692055e-02 1.003233e-01 8.521907e-03 3.883860e-03 5.362599e-04 5.000000e+00
1.000000e-02 1.578939e+00 6.704354e-02 9.965218e-02 8.434387e-03 4.103841e-03 6.183785e-04 6.000000e+00
1.780000e-02 1.586162e+00 5.836419e-02 9.856594e-02 8.483991e-03 3.335250e-03 5.004234e-04 7.000000e+00
3.160000e-02 1.588212e+00 4.865704e-02 9.656569e-02 8.272231e-03 3.101609e-03 5.254616e-04 8.000000e+00
5.620000e-02 1.688746e+00 4.983289e-02 9.352966e-02 8.201103e-03 2.200310e-03 4.306556e-04 9.000000e+00
1.000000e-01 1.949586e+00 6.671443e-02 8.976253e-02 8.145199e-03 1.258771e-03 2.639310e-04 1.000000e+01


==> plots_new/stats_toy1_inductive.txt <==
coeff Lmeanx100 Lstderrx100 Rmean Rstderr thTerrmean thTerrstderr dummy
0.000000e+00 1.586893e+00 5.487274e-02 4.791364e+00 7.507244e-01 1.757047e+00 2.719197e-01 1.000000e+00
1.000000e-03 1.591017e+00 5.521813e-02 3.193161e+00 6.050675e-01 1.180742e+00 2.238018e-01 2.000000e+00
1.780000e-03 1.638110e+00 5.752607e-02 2.352670e+00 4.386357e-01 8.664123e-01 1.662375e-01 3.000000e+00
3.160000e-03 1.650207e+00 3.302190e-02 1.406393e+00 2.559844e-01 5.106384e-01 9.987811e-02 4.000000e+00
5.620000e-03 1.702367e+00 4.865272e-02 7.204525e-01 1.055953e-01 2.479134e-01 5.035407e-02 5.000000e+00
1.000000e-02 1.710649e+00 4.990120e-02 3.979821e-01 5.906986e-02 4.540999e-02 1.342743e-02 6.000000e+00
1.780000e-02 1.616268e+00 5.219420e-02 1.686457e-01 1.715230e-02 7.801474e-03 8.689859e-04 7.000000e+00
3.160000e-02 1.614916e+00 4.520106e-02 1.723965e-01 1.681658e-02 7.070490e-03 8.463339e-04 8.000000e+00
5.620000e-02 1.564372e+00 4.688121e-02 1.711741e-01 1.667703e-02 6.936602e-03 8.800343e-04 9.000000e+00
1.000000e-01 1.581279e+00 5.150675e-02 1.672858e-01 1.624299e-02 6.132747e-03 6.998600e-04 1.000000e+01


==> plots_new/stats_toy1_transductive.txt <==
coeff Lmeanx100 Lstderrx100 Rmean Rstderr thTerrmean thTerrstderr dummy
0.000000e+00 1.500937e+00 6.052321e-02 4.788658e+00 7.388994e-01 1.746897e+00 2.638388e-01 1.000000e+00
1.000000e-03 1.591074e+00 6.535408e-02 3.038518e+00 5.643526e-01 1.114489e+00 2.022036e-01 2.000000e+00
1.780000e-03 1.616709e+00 6.836675e-02 1.968280e+00 3.436632e-01 8.257310e-01 1.569675e-01 3.000000e+00
3.160000e-03 1.631713e+00 6.888147e-02 1.167298e+00 1.858841e-01 4.356533e-01 7.699934e-02 4.000000e+00
5.620000e-03 1.653971e+00 4.291120e-02 5.992397e-01 8.837904e-02 2.607652e-01 6.336632e-02 5.000000e+00
1.000000e-02 1.740422e+00 5.074934e-02 3.666149e-01 8.108459e-02 7.656381e-02 2.836430e-02 6.000000e+00
1.780000e-02 1.632704e+00 5.631986e-02 1.045440e-01 9.599408e-03 4.657790e-03 5.502737e-04 7.000000e+00
3.160000e-02 1.589396e+00 5.323338e-02 9.512000e-02 8.887209e-03 4.130896e-03 4.801147e-04 8.000000e+00
5.620000e-02 1.604776e+00 4.131226e-02 9.708415e-02 8.762813e-03 4.075853e-03 4.470152e-04 9.000000e+00
1.000000e-01 1.689708e+00 5.201031e-02 9.591570e-02 9.678316e-03 4.067310e-03 4.672954e-04 1.000000e+01

